Relaxed Earth Mover's Distances for Chain- and Tree-connected Spaces and their use as a Loss Function in Deep Learning

The Earth Mover's Distance (EMD) computes the optimal cost of transforming one distribution into another, given a known transport metric between them. In deep learning, the EMD loss allows us to embed information during training about the output space structure like hierarchical or semantic relations. This helps in achieving better output smoothness and generalization. However EMD is computationally expensive.Moreover, solving EMD optimization problems usually require complex techniques like lasso. These properties limit the applicability of EMD-based approaches in large scale machine learning. We address in this work the difficulties facing incorporation of EMD-based loss in deep learning frameworks. Additionally, we provide insight and novel solutions on how to integrate such loss function in training deep neural networks. Specifically, we make three main contributions: (i) we provide an in-depth analysis of the fastest state-of-the-art EMD algorithm (Sinkhorn Distance) and discuss its limitations in deep learning scenarios. (ii) we derive fast and numerically stable closed-form solutions for the EMD gradient in output spaces with chain- and tree- connectivity; and (iii) we propose a relaxed form of the EMD gradient with equivalent computational complexity but faster convergence rate. We support our claims with experiments on real datasets. In a restricted data setting on the ImageNet dataset, we train a model to classify 1000 categories using 50K images, and demonstrate that our relaxed EMD loss achieves better Top-1 accuracy than the cross entropy loss. Overall, we show that our relaxed EMD loss criterion is a powerful asset for deep learning in the small data regime.

==> README.txt <==
Contents of the supplemental material:

A) This readme file

B) cvpr2017A_supplemental.pdf
 - Contains a proof and an additional experiment

C) emd2.avi and mse.avi
 - Visualization of the behavior of the EMD2 and MSE gradients, respectively. It can be seen that EMD is smoother than MSE.
 - Codec: mpeg4 (FMP4 / 0x34504D46)
 - Possible viewer: vlc


==> results/CE0_E5.dat <==
Validation Top5 Error	Training Top5 Error	
 9.9488e-01	 9.9502e-01	
 9.8920e-01	 9.9086e-01	
 9.8220e-01	 9.8612e-01	
 9.7306e-01	 9.8020e-01	
 9.6510e-01	 9.6894e-01	
 9.5654e-01	 9.5696e-01	
 9.5278e-01	 9.4746e-01	
 9.4108e-01	 9.3528e-01	
 9.2830e-01	 9.1964e-01	
 9.1528e-01	 9.0460e-01	
 8.9666e-01	 8.8962e-01	
 8.8790e-01	 8.7508e-01	
 8.8332e-01	 8.5496e-01	
 8.7298e-01	 8.3512e-01	
 8.6290e-01	 8.0610e-01	
 8.5684e-01	 7.8512e-01	
 8.5160e-01	 7.5122e-01	
 8.4612e-01	 7.1426e-01	
 8.4634e-01	 6.7990e-01	
 8.4838e-01	 6.4426e-01	
 8.4158e-01	 5.9752e-01	
 8.4258e-01	 5.4438e-01	
 8.4944e-01	 4.9150e-01	
 8.5156e-01	 4.4142e-01	
 8.5090e-01	 3.9164e-01	
 8.5004e-01	 3.4386e-01	
 8.4802e-01	 3.0380e-01	
 8.5360e-01	 2.6278e-01	
 8.5362e-01	 2.3254e-01	
 8.5832e-01	 1.9872e-01	
 8.5422e-01	 1.7054e-01	
 8.5636e-01	 1.4482e-01	
 8.5496e-01	 1.3418e-01	
 8.5534e-01	 1.1528e-01	
 8.5946e-01	 1.0050e-01	
 8.5562e-01	 8.8980e-02	
 8.5796e-01	 7.9360e-02	
 8.5808e-01	 7.0100e-02	
 8.6010e-01	 6.0900e-02	
 8.5690e-01	 5.5260e-02	
 8.5336e-01	 5.2420e-02	
 8.5886e-01	 4.9320e-02	
 8.5898e-01	 4.3400e-02	
 8.5488e-01	 4.1360e-02	
 8.5402e-01	 3.9380e-02	
 8.5402e-01	 3.3060e-02	
 8.5684e-01	 3.1380e-02	
 8.5860e-01	 2.9980e-02	
 8.5936e-01	 2.8900e-02	
 8.6110e-01	 2.7640e-02	
 8.5688e-01	 2.6980e-02	
 8.5670e-01	 2.5200e-02	
 8.5442e-01	 2.3200e-02	
 8.5502e-01	 2.3060e-02	
 8.6126e-01	 2.0620e-02	
 8.5714e-01	 2.2060e-02	
 8.5654e-01	 1.9940e-02	
 8.5832e-01	 1.9760e-02	
 8.6100e-01	 1.9520e-02	
 8.5626e-01	 1.9100e-02	
 8.5918e-01	 1.6060e-02	
 8.5308e-01	 1.7600e-02	
 8.5896e-01	 1.5880e-02	
 8.6186e-01	 1.7660e-02	
 8.5536e-01	 1.6200e-02	
 8.5728e-01	 1.4360e-02	
 8.5900e-01	 1.4960e-02	
 8.5686e-01	 1.5400e-02	
 8.5878e-01	 1.5420e-02	
 8.5890e-01	 1.4320e-02	
 8.5934e-01	 1.3660e-02	
 8.6276e-01	 1.3660e-02	
 8.6280e-01	 1.4520e-02	
 8.6042e-01	 1.4380e-02	
 8.5896e-01	 1.2740e-02	
 8.5782e-01	 1.4000e-02	
 8.5954e-01	 1.2660e-02	
 8.6152e-01	 1.2680e-02	
 8.6318e-01	 1.2560e-02	
 8.6128e-01	 1.0580e-02	
 8.5976e-01	 1.2060e-02	
 8.5846e-01	 1.3600e-02	
 8.6182e-01	 1.0100e-02	
 8.5642e-01	 1.0940e-02	
 8.5820e-01	 1.0980e-02	
 8.6154e-01	 9.9600e-03	
 8.5886e-01	 1.0640e-02	
 8.5944e-01	 1.1000e-02	
 8.5808e-01	 1.1080e-02	
 8.5618e-01	 1.0380e-02	
 8.5714e-01	 8.8400e-03	
 8.5864e-01	 1.0520e-02	
 8.5784e-01	 1.0140e-02	
 8.6122e-01	 1.0720e-02	
 8.5818e-01	 9.4400e-03	
 8.6116e-01	 1.0940e-02	
 8.6000e-01	 9.8800e-03	
 8.5838e-01	 1.0000e-02	
 8.5896e-01	 1.0580e-02	
 8.6078e-01	 1.0200e-02	
 8.5936e-01	 9.0000e-03	
 8.6168e-01	 9.9200e-03	
 8.5882e-01	 9.9600e-03	
 8.6226e-01	 9.7000e-03	
 8.5788e-01	 9.1400e-03	
 8.5690e-01	 1.0320e-02	
 8.5994e-01	 9.1600e-03	
 8.5602e-01	 9.7800e-03	
 8.5490e-01	 9.5600e-03	
 8.5928e-01	 8.1600e-03	
 8.5806e-01	 7.7400e-03	
 8.5464e-01	 8.3400e-03	
 8.5488e-01	 7.7800e-03	
 8.5970e-01	 8.6800e-03	
 8.5808e-01	 8.2800e-03	
 8.5468e-01	 8.9600e-03	
 8.6110e-01	 7.2400e-03	
 8.5790e-01	 8.4200e-03	
 8.5746e-01	 7.0200e-03	
 8.6244e-01	 8.3200e-03	
 8.5496e-01	 8.4000e-03	
 8.5844e-01	 8.4000e-03	
 8.5676e-01	 8.2000e-03	
 8.6010e-01	 6.9400e-03	
 8.5832e-01	 6.8000e-03	
 8.5754e-01	 7.6600e-03	
 8.5764e-01	 7.3800e-03	
 8.5770e-01	 7.2600e-03	
 8.5662e-01	 7.0600e-03	
 8.5802e-01	 7.2200e-03	
 8.5878e-01	 6.8400e-03	
 8.5608e-01	 7.8200e-03	
 8.6002e-01	 7.4000e-03	
 8.5710e-01	 7.5800e-03	
 8.5754e-01	 6.9200e-03	
 8.5582e-01	 7.0800e-03	
 8.5960e-01	 7.2600e-03	
 8.6086e-01	 6.7200e-03	
 8.5960e-01	 5.4800e-03	
 8.6064e-01	 6.8800e-03	
 8.6066e-01	 7.5000e-03	
 8.5594e-01	 6.5800e-03	
 8.5890e-01	 6.8600e-03	
 8.5702e-01	 7.5800e-03	
 8.5866e-01	 6.4600e-03	
 8.6132e-01	 6.3600e-03	
 8.5996e-01	 6.6200e-03	
 8.5990e-01	 6.2000e-03	
 8.6036e-01	 6.1400e-03	
 8.6202e-01	 6.3400e-03	
 8.5722e-01	 6.7600e-03	
 8.5698e-01	 6.5800e-03	
 8.6102e-01	 6.7800e-03	
 8.6192e-01	 6.1200e-03	
 8.5656e-01	 6.4400e-03	
 8.5968e-01	 6.1800e-03	
 8.6048e-01	 6.4000e-03	
 8.5968e-01	 5.3000e-03	
 8.5852e-01	 6.4600e-03	
 8.5946e-01	 5.6800e-03	
 8.6498e-01	 6.5000e-03	
 8.6394e-01	 6.4000e-03	
 8.6218e-01	 6.0000e-03	
 8.5662e-01	 6.6000e-03	
 8.5944e-01	 5.5000e-03	
 8.5982e-01	 5.6200e-03	
 8.5642e-01	 5.6600e-03	
 8.6124e-01	 6.1600e-03	
 8.5580e-01	 5.2200e-03	
 8.5804e-01	 5.0600e-03	
 8.5896e-01	 4.8600e-03	
 8.5606e-01	 5.6200e-03	
 8.5868e-01	 5.6200e-03	
 8.5826e-01	 5.1000e-03	
 8.5800e-01	 4.9400e-03	
 8.5670e-01	 5.2000e-03	
 8.5634e-01	 5.9400e-03	
 8.5742e-01	 5.7200e-03	
 8.5792e-01	 5.3000e-03	
 8.6100e-01	 5.3200e-03	
 8.6054e-01	 4.7800e-03	
 8.5668e-01	 4.9600e-03	
 8.5838e-01	 5.6000e-03	
 8.5644e-01	 4.9000e-03	
 8.5946e-01	 5.4200e-03	
 8.5694e-01	 5.5000e-03	
 8.5686e-01	 4.6000e-03	
 8.5886e-01	 4.8000e-03	
 8.5942e-01	 5.1600e-03	
 8.5556e-01	 4.8400e-03	
 8.5934e-01	 5.0200e-03	
 8.5818e-01	 4.7600e-03	
 8.5972e-01	 5.0000e-03	
 8.5832e-01	 5.2400e-03	
 8.6260e-01	 5.4200e-03	
 8.5848e-01	 4.9000e-03	
 8.5682e-01	 5.3400e-03	
 8.5830e-01	 4.9000e-03	
 8.5962e-01	 4.6600e-03	


==> results/CE_0_E1.dat <==
Training Top1 Error	Validation Top1 Error	
 9.9886e-01	 9.9900e-01	
 9.9792e-01	 9.9786e-01	
 9.9700e-01	 9.9550e-01	
 9.9574e-01	 9.9334e-01	
 9.9278e-01	 9.9122e-01	
 9.8958e-01	 9.8920e-01	
 9.8680e-01	 9.8810e-01	
 9.8292e-01	 9.8388e-01	
 9.7888e-01	 9.8146e-01	
 9.7228e-01	 9.7498e-01	
 9.6646e-01	 9.6832e-01	
 9.6132e-01	 9.6410e-01	
 9.5138e-01	 9.6198e-01	
 9.4572e-01	 9.5800e-01	
 9.3344e-01	 9.5376e-01	
 9.2288e-01	 9.5000e-01	
 9.0766e-01	 9.4892e-01	
 8.9282e-01	 9.4438e-01	
 8.7316e-01	 9.4458e-01	
 8.5512e-01	 9.4530e-01	
 8.2914e-01	 9.4088e-01	
 7.9478e-01	 9.4232e-01	
 7.5952e-01	 9.4456e-01	
 7.2296e-01	 9.4570e-01	
 6.7762e-01	 9.4330e-01	
 6.3576e-01	 9.4410e-01	
 5.9946e-01	 9.4254e-01	
 5.5206e-01	 9.4438e-01	
 5.1718e-01	 9.4436e-01	
 4.7140e-01	 9.4600e-01	
 4.3730e-01	 9.4516e-01	
 3.9602e-01	 9.4692e-01	
 3.7824e-01	 9.4314e-01	
 3.4510e-01	 9.4458e-01	
 3.1632e-01	 9.4580e-01	
 2.9758e-01	 9.4266e-01	
 2.7638e-01	 9.4466e-01	
 2.5780e-01	 9.4558e-01	
 2.3778e-01	 9.4488e-01	
 2.3140e-01	 9.4256e-01	
 2.1380e-01	 9.4180e-01	
 2.1206e-01	 9.4456e-01	
 1.9144e-01	 9.4300e-01	
 1.8794e-01	 9.4218e-01	
 1.8078e-01	 9.4244e-01	
 1.6204e-01	 9.4056e-01	
 1.5902e-01	 9.4358e-01	
 1.5618e-01	 9.4378e-01	
 1.5236e-01	 9.4348e-01	
 1.5024e-01	 9.4420e-01	
 1.4470e-01	 9.4262e-01	
 1.3916e-01	 9.4248e-01	
 1.3290e-01	 9.4000e-01	
 1.2878e-01	 9.4032e-01	
 1.2246e-01	 9.4226e-01	
 1.2714e-01	 9.4168e-01	
 1.1990e-01	 9.4200e-01	
 1.1864e-01	 9.4140e-01	
 1.1788e-01	 9.4280e-01	
 1.1440e-01	 9.4150e-01	
 1.0664e-01	 9.4220e-01	
 1.0986e-01	 9.3958e-01	
 1.0636e-01	 9.4270e-01	
 1.0938e-01	 9.4452e-01	
 1.0714e-01	 9.4120e-01	
 9.7680e-02	 9.4168e-01	
 9.9820e-02	 9.4296e-01	
 1.0026e-01	 9.4246e-01	
 1.0068e-01	 9.4308e-01	
 9.6280e-02	 9.4236e-01	
 9.7260e-02	 9.4214e-01	
 9.3640e-02	 9.4294e-01	
 9.7620e-02	 9.4224e-01	
 9.6260e-02	 9.4144e-01	
 9.4460e-02	 9.4228e-01	
 9.5580e-02	 9.4110e-01	
 8.8840e-02	 9.4200e-01	
 8.8480e-02	 9.4204e-01	
 8.7640e-02	 9.4172e-01	
 8.4180e-02	 9.4116e-01	
 8.4180e-02	 9.4286e-01	
 8.9460e-02	 9.4210e-01	
 7.8100e-02	 9.4302e-01	
 8.1140e-02	 9.4082e-01	
 8.2600e-02	 9.4132e-01	
 7.7060e-02	 9.4154e-01	
 7.8800e-02	 9.4108e-01	
 8.2440e-02	 9.4160e-01	
 8.2400e-02	 9.4112e-01	
 7.8100e-02	 9.3936e-01	
 7.3180e-02	 9.3920e-01	
 7.6820e-02	 9.3970e-01	
 7.9140e-02	 9.4068e-01	
 8.2340e-02	 9.4170e-01	
 7.4760e-02	 9.4232e-01	
 7.7220e-02	 9.4224e-01	
 7.5540e-02	 9.4170e-01	
 7.5860e-02	 9.3992e-01	
 7.8140e-02	 9.4052e-01	
 7.5520e-02	 9.4240e-01	
 7.6360e-02	 9.4036e-01	
 7.4080e-02	 9.4118e-01	
 7.5120e-02	 9.4106e-01	
 7.1500e-02	 9.4272e-01	
 7.3040e-02	 9.4040e-01	
 7.7880e-02	 9.4012e-01	
 7.3240e-02	 9.4182e-01	
 7.3360e-02	 9.3886e-01	
 7.1740e-02	 9.3954e-01	
 6.7440e-02	 9.4026e-01	
 6.6620e-02	 9.4054e-01	
 6.7380e-02	 9.3788e-01	
 6.4000e-02	 9.3908e-01	
 6.6800e-02	 9.4364e-01	
 6.5920e-02	 9.3998e-01	
 6.9400e-02	 9.3942e-01	
 6.3820e-02	 9.4080e-01	
 6.4980e-02	 9.3870e-01	
 6.0320e-02	 9.3990e-01	
 6.3500e-02	 9.4078e-01	
 6.6480e-02	 9.3660e-01	
 6.3640e-02	 9.3950e-01	
 6.3160e-02	 9.3854e-01	
 6.1560e-02	 9.4044e-01	
 6.2960e-02	 9.3930e-01	
 6.2800e-02	 9.3986e-01	
 6.1420e-02	 9.3872e-01	
 5.9520e-02	 9.3856e-01	
 6.3620e-02	 9.3878e-01	
 6.1240e-02	 9.4068e-01	
 6.0560e-02	 9.3908e-01	
 6.2760e-02	 9.3970e-01	
 6.1480e-02	 9.3982e-01	
 6.2460e-02	 9.3874e-01	
 6.0280e-02	 9.3838e-01	
 6.3320e-02	 9.3874e-01	
 6.3300e-02	 9.4104e-01	
 5.8940e-02	 9.4044e-01	
 5.4980e-02	 9.4000e-01	
 5.8880e-02	 9.4144e-01	
 6.3080e-02	 9.4126e-01	
 5.6380e-02	 9.3852e-01	
 5.9980e-02	 9.4062e-01	
 6.0900e-02	 9.3864e-01	
 5.7540e-02	 9.3912e-01	
 5.6040e-02	 9.4046e-01	
 5.7740e-02	 9.3814e-01	
 5.5640e-02	 9.3976e-01	
 5.6460e-02	 9.3950e-01	
 5.8140e-02	 9.4066e-01	
 5.7840e-02	 9.3834e-01	
 5.7640e-02	 9.3962e-01	
 5.7660e-02	 9.4148e-01	
 5.5120e-02	 9.4126e-01	
 5.6820e-02	 9.3772e-01	
 5.4700e-02	 9.4016e-01	
 5.4060e-02	 9.4098e-01	
 5.4080e-02	 9.3942e-01	
 5.4360e-02	 9.3880e-01	
 5.1520e-02	 9.3960e-01	
 5.5860e-02	 9.4118e-01	
 5.8320e-02	 9.4260e-01	
 5.5380e-02	 9.4214e-01	
 5.5260e-02	 9.3834e-01	
 5.4020e-02	 9.3976e-01	
 5.2980e-02	 9.3898e-01	
 5.0440e-02	 9.4000e-01	
 5.0460e-02	 9.3990e-01	
 4.8960e-02	 9.3800e-01	
 5.0180e-02	 9.3880e-01	
 4.9100e-02	 9.3908e-01	
 4.7220e-02	 9.3824e-01	
 5.0000e-02	 9.4030e-01	
 5.1120e-02	 9.4038e-01	
 4.9700e-02	 9.3870e-01	
 4.9720e-02	 9.3964e-01	
 5.4460e-02	 9.4016e-01	
 5.0340e-02	 9.3898e-01	
 4.7100e-02	 9.4004e-01	
 4.8760e-02	 9.4128e-01	
 4.9780e-02	 9.3950e-01	
 4.7600e-02	 9.3930e-01	
 4.9820e-02	 9.3892e-01	
 5.0140e-02	 9.4000e-01	
 4.9060e-02	 9.4034e-01	
 4.9280e-02	 9.3752e-01	
 4.8160e-02	 9.3830e-01	
 4.7800e-02	 9.3928e-01	
 5.0440e-02	 9.4126e-01	
 5.0480e-02	 9.3948e-01	
 4.5520e-02	 9.4000e-01	
 4.5580e-02	 9.3920e-01	
 4.8340e-02	 9.4020e-01	
 5.2500e-02	 9.4090e-01	
 4.9860e-02	 9.4108e-01	
 5.1100e-02	 9.3936e-01	
 4.9380e-02	 9.3798e-01	
 4.6240e-02	 9.3966e-01	
 4.5420e-02	 9.3974e-01	


==> results/EMD0_E5.dat <==
Validation Top5 Error	Training Top5 Error	
 9.9380e-01	 9.9496e-01	
 9.9268e-01	 9.9296e-01	
 9.9226e-01	 9.9104e-01	
 9.9170e-01	 9.9150e-01	
 9.9102e-01	 9.9166e-01	
 9.9018e-01	 9.9002e-01	
 9.8816e-01	 9.8914e-01	
 9.8698e-01	 9.8814e-01	
 9.8618e-01	 9.8670e-01	
 9.8500e-01	 9.8508e-01	
 9.8448e-01	 9.8520e-01	
 9.8516e-01	 9.8460e-01	
 9.8356e-01	 9.8322e-01	
 9.8260e-01	 9.8238e-01	
 9.8184e-01	 9.8082e-01	
 9.7720e-01	 9.7762e-01	
 9.7670e-01	 9.7494e-01	
 9.7686e-01	 9.7426e-01	
 9.7146e-01	 9.7048e-01	
 9.7160e-01	 9.6750e-01	
 9.6692e-01	 9.6830e-01	
 9.6514e-01	 9.6600e-01	
 9.6314e-01	 9.6364e-01	
 9.6648e-01	 9.6234e-01	
 9.6032e-01	 9.6264e-01	
 9.5784e-01	 9.5718e-01	
 9.6026e-01	 9.5656e-01	
 9.5900e-01	 9.5678e-01	
 9.6264e-01	 9.5384e-01	
 9.5316e-01	 9.5144e-01	
 9.5248e-01	 9.5054e-01	
 9.5180e-01	 9.4912e-01	
 9.4558e-01	 9.4666e-01	
 9.4816e-01	 9.4270e-01	
 9.4574e-01	 9.4404e-01	
 9.4414e-01	 9.4242e-01	
 9.4222e-01	 9.3668e-01	
 9.4236e-01	 9.3554e-01	
 9.3974e-01	 9.3570e-01	
 9.3940e-01	 9.3548e-01	
 9.3236e-01	 9.3040e-01	
 9.3654e-01	 9.2878e-01	
 9.4132e-01	 9.2806e-01	
 9.3416e-01	 9.2958e-01	
 9.3222e-01	 9.2658e-01	
 9.3050e-01	 9.2566e-01	
 9.2426e-01	 9.1956e-01	
 9.2672e-01	 9.1744e-01	
 9.2896e-01	 9.1806e-01	
 9.2462e-01	 9.1934e-01	
 9.2656e-01	 9.1366e-01	
 9.2292e-01	 9.1416e-01	
 9.2414e-01	 9.1188e-01	
 9.2072e-01	 9.0998e-01	
 9.2026e-01	 9.0936e-01	
 9.1626e-01	 9.0816e-01	
 9.1830e-01	 9.0304e-01	
 9.1600e-01	 9.0140e-01	
 9.1752e-01	 9.0242e-01	
 9.1380e-01	 8.9904e-01	
 9.1052e-01	 8.9826e-01	
 9.0804e-01	 8.9276e-01	
 9.0582e-01	 8.9166e-01	
 9.0874e-01	 8.9094e-01	
 9.0620e-01	 8.8948e-01	
 9.0670e-01	 8.8456e-01	
 9.0108e-01	 8.8590e-01	
 9.0406e-01	 8.8078e-01	
 8.9872e-01	 8.8242e-01	
 9.0710e-01	 8.7966e-01	
 8.9490e-01	 8.7706e-01	
 8.9468e-01	 8.7304e-01	
 8.9622e-01	 8.6976e-01	
 8.9656e-01	 8.6792e-01	
 8.9486e-01	 8.7066e-01	
 8.9742e-01	 8.6472e-01	
 8.9026e-01	 8.6788e-01	
 8.9158e-01	 8.6058e-01	
 8.9076e-01	 8.5638e-01	
 8.8820e-01	 8.5504e-01	
 8.8492e-01	 8.5178e-01	
 8.8934e-01	 8.5294e-01	
 8.8436e-01	 8.5244e-01	
 8.9038e-01	 8.5212e-01	
 8.8422e-01	 8.4512e-01	
 8.8118e-01	 8.4646e-01	
 8.8108e-01	 8.4152e-01	
 8.7784e-01	 8.4216e-01	
 8.7616e-01	 8.4010e-01	
 8.7926e-01	 8.3666e-01	
 8.8576e-01	 8.3662e-01	
 8.7944e-01	 8.3400e-01	
 8.7678e-01	 8.3266e-01	
 8.7542e-01	 8.3196e-01	
 8.7562e-01	 8.2510e-01	
 8.7444e-01	 8.2554e-01	
 8.7892e-01	 8.2172e-01	
 8.7036e-01	 8.1938e-01	
 8.7088e-01	 8.1972e-01	
 8.7094e-01	 8.1118e-01	
 8.7394e-01	 8.1294e-01	
 8.6794e-01	 8.1026e-01	
 8.6634e-01	 8.0652e-01	
 8.6510e-01	 8.0622e-01	
 8.6870e-01	 8.0326e-01	
 8.6774e-01	 8.0032e-01	
 8.6272e-01	 7.9678e-01	
 8.6262e-01	 7.9722e-01	
 8.6152e-01	 7.9462e-01	
 8.6246e-01	 7.9054e-01	
 8.5956e-01	 7.8382e-01	
 8.6156e-01	 7.8626e-01	
 8.6192e-01	 7.8324e-01	
 8.5934e-01	 7.8024e-01	
 8.5992e-01	 7.8126e-01	
 8.5522e-01	 7.7336e-01	
 8.5786e-01	 7.7250e-01	
 8.5306e-01	 7.7112e-01	
 8.5628e-01	 7.7038e-01	
 8.5658e-01	 7.6590e-01	
 8.5448e-01	 7.5956e-01	
 8.5290e-01	 7.5666e-01	
 8.5666e-01	 7.5724e-01	
 8.5208e-01	 7.5816e-01	
 8.5034e-01	 7.5132e-01	
 8.5202e-01	 7.4898e-01	
 8.4622e-01	 7.4494e-01	
 8.5050e-01	 7.4202e-01	
 8.4672e-01	 7.3838e-01	
 8.4630e-01	 7.4022e-01	
 8.4478e-01	 7.3334e-01	
 8.4496e-01	 7.3396e-01	
 8.4490e-01	 7.2712e-01	
 8.4360e-01	 7.2284e-01	
 8.4360e-01	 7.2652e-01	
 8.4174e-01	 7.2228e-01	
 8.4194e-01	 7.1618e-01	
 8.4238e-01	 7.1682e-01	
 8.4006e-01	 7.0996e-01	
 8.3534e-01	 7.0602e-01	
 8.3982e-01	 7.0642e-01	
 8.4240e-01	 7.0362e-01	
 8.3812e-01	 6.9990e-01	
 8.4152e-01	 6.9448e-01	
 8.5038e-01	 6.9602e-01	
 8.3854e-01	 6.9372e-01	
 8.4036e-01	 6.8882e-01	
 8.3796e-01	 6.8224e-01	
 8.4396e-01	 6.7966e-01	
 8.4270e-01	 6.8000e-01	
 8.3994e-01	 6.7310e-01	
 8.4088e-01	 6.7204e-01	
 8.4784e-01	 6.6932e-01	
 8.4022e-01	 6.6810e-01	
 8.3514e-01	 6.6348e-01	
 8.3838e-01	 6.6292e-01	
 8.3806e-01	 6.5718e-01	
 8.3346e-01	 6.5284e-01	
 8.3702e-01	 6.4918e-01	
 8.3282e-01	 6.4888e-01	
 8.3340e-01	 6.4660e-01	
 8.3128e-01	 6.3850e-01	
 8.3582e-01	 6.3604e-01	
 8.3490e-01	 6.3388e-01	
 8.3518e-01	 6.2988e-01	
 8.3356e-01	 6.2390e-01	
 8.4230e-01	 6.2318e-01	
 8.3458e-01	 6.1772e-01	
 8.4202e-01	 6.1636e-01	
 8.3532e-01	 6.1544e-01	
 8.3688e-01	 6.0882e-01	
 8.3174e-01	 6.0750e-01	
 8.4458e-01	 6.0706e-01	
 8.3370e-01	 6.0314e-01	
 8.3588e-01	 5.9608e-01	
 8.3718e-01	 5.9444e-01	
 8.3630e-01	 5.8984e-01	
 8.3616e-01	 5.8928e-01	
 8.3546e-01	 5.8922e-01	
 8.3818e-01	 5.8902e-01	
 8.3774e-01	 5.8378e-01	
 8.3522e-01	 5.7900e-01	
 8.3464e-01	 5.7436e-01	
 8.4246e-01	 5.7104e-01	
 8.3608e-01	 5.6906e-01	
 8.3652e-01	 5.6702e-01	
 8.4058e-01	 5.6184e-01	
 8.3746e-01	 5.6002e-01	
 8.4268e-01	 5.5694e-01	
 8.3812e-01	 5.5454e-01	
 8.3546e-01	 5.5356e-01	
 8.3496e-01	 5.5086e-01	
 8.3700e-01	 5.4838e-01	
 8.3588e-01	 5.4576e-01	
 8.3848e-01	 5.4282e-01	
 8.4252e-01	 5.4472e-01	
 8.3776e-01	 5.3846e-01	
 8.3928e-01	 5.3638e-01	
 8.4064e-01	 5.3538e-01	


==> results/EMD_0_E1.dat <==
Training Top1 Error	Validation Top1 Error	
 9.9914e-01	 9.9856e-01	
 9.9870e-01	 9.9848e-01	
 9.9842e-01	 9.9878e-01	
 9.9826e-01	 9.9860e-01	
 9.9796e-01	 9.9814e-01	
 9.9778e-01	 9.9804e-01	
 9.9756e-01	 9.9720e-01	
 9.9788e-01	 9.9750e-01	
 9.9712e-01	 9.9718e-01	
 9.9684e-01	 9.9672e-01	
 9.9666e-01	 9.9694e-01	
 9.9726e-01	 9.9698e-01	
 9.9652e-01	 9.9686e-01	
 9.9616e-01	 9.9664e-01	
 9.9584e-01	 9.9648e-01	
 9.9522e-01	 9.9576e-01	
 9.9472e-01	 9.9526e-01	
 9.9440e-01	 9.9558e-01	
 9.9406e-01	 9.9470e-01	
 9.9294e-01	 9.9544e-01	
 9.9406e-01	 9.9396e-01	
 9.9298e-01	 9.9194e-01	
 9.9174e-01	 9.9256e-01	
 9.9186e-01	 9.9246e-01	
 9.9186e-01	 9.9118e-01	
 9.8980e-01	 9.9016e-01	
 9.9012e-01	 9.9162e-01	
 9.9012e-01	 9.8904e-01	
 9.8986e-01	 9.9268e-01	
 9.8852e-01	 9.8930e-01	
 9.8846e-01	 9.8842e-01	
 9.8794e-01	 9.8920e-01	
 9.8714e-01	 9.8670e-01	
 9.8570e-01	 9.8734e-01	
 9.8622e-01	 9.8510e-01	
 9.8554e-01	 9.8524e-01	
 9.8496e-01	 9.8598e-01	
 9.8472e-01	 9.8578e-01	
 9.8368e-01	 9.8408e-01	
 9.8378e-01	 9.8486e-01	
 9.8134e-01	 9.8200e-01	
 9.8064e-01	 9.8360e-01	
 9.8068e-01	 9.8492e-01	
 9.8090e-01	 9.8314e-01	
 9.8090e-01	 9.8302e-01	
 9.8022e-01	 9.8106e-01	
 9.7800e-01	 9.7912e-01	
 9.7766e-01	 9.8052e-01	
 9.7758e-01	 9.8230e-01	
 9.7806e-01	 9.7922e-01	
 9.7598e-01	 9.8270e-01	
 9.7598e-01	 9.7908e-01	
 9.7552e-01	 9.8044e-01	
 9.7422e-01	 9.7768e-01	
 9.7370e-01	 9.7696e-01	
 9.7418e-01	 9.7546e-01	
 9.6988e-01	 9.7562e-01	
 9.7124e-01	 9.7698e-01	
 9.7200e-01	 9.7678e-01	
 9.6946e-01	 9.7540e-01	
 9.6908e-01	 9.7256e-01	
 9.6760e-01	 9.7300e-01	
 9.6738e-01	 9.7190e-01	
 9.6650e-01	 9.7232e-01	
 9.6522e-01	 9.7246e-01	
 9.6184e-01	 9.6954e-01	
 9.6324e-01	 9.6878e-01	
 9.6236e-01	 9.7018e-01	
 9.6078e-01	 9.6852e-01	
 9.6086e-01	 9.7252e-01	
 9.5876e-01	 9.6690e-01	
 9.5750e-01	 9.6692e-01	
 9.5540e-01	 9.6522e-01	
 9.5604e-01	 9.6738e-01	
 9.5544e-01	 9.6606e-01	
 9.5208e-01	 9.6602e-01	
 9.5266e-01	 9.6254e-01	
 9.5052e-01	 9.6484e-01	
 9.5004e-01	 9.6350e-01	
 9.4630e-01	 9.6370e-01	
 9.4600e-01	 9.6268e-01	
 9.4612e-01	 9.6238e-01	
 9.4438e-01	 9.6042e-01	
 9.4404e-01	 9.6302e-01	
 9.4238e-01	 9.6290e-01	
 9.4204e-01	 9.5880e-01	
 9.3962e-01	 9.5996e-01	
 9.3990e-01	 9.5676e-01	
 9.3688e-01	 9.5836e-01	
 9.3624e-01	 9.5676e-01	
 9.3618e-01	 9.5980e-01	
 9.3256e-01	 9.5722e-01	
 9.3328e-01	 9.5478e-01	
 9.3376e-01	 9.5534e-01	
 9.2758e-01	 9.5558e-01	
 9.2876e-01	 9.5334e-01	
 9.2660e-01	 9.5642e-01	
 9.2502e-01	 9.5248e-01	
 9.2342e-01	 9.5318e-01	
 9.2020e-01	 9.5188e-01	
 9.1896e-01	 9.5182e-01	
 9.1670e-01	 9.4982e-01	
 9.1528e-01	 9.4732e-01	
 9.1576e-01	 9.4724e-01	
 9.1200e-01	 9.5104e-01	
 9.1176e-01	 9.4990e-01	
 9.0750e-01	 9.4624e-01	
 9.0654e-01	 9.4666e-01	
 9.0430e-01	 9.4578e-01	
 9.0224e-01	 9.4532e-01	
 8.9700e-01	 9.4586e-01	
 8.9948e-01	 9.4544e-01	
 8.9536e-01	 9.4472e-01	
 8.9440e-01	 9.4642e-01	
 8.9238e-01	 9.4402e-01	
 8.8910e-01	 9.4314e-01	
 8.8794e-01	 9.4344e-01	
 8.8566e-01	 9.4004e-01	
 8.8464e-01	 9.4110e-01	
 8.8340e-01	 9.4184e-01	
 8.7854e-01	 9.4034e-01	
 8.7556e-01	 9.3974e-01	
 8.7562e-01	 9.4322e-01	
 8.7270e-01	 9.3866e-01	
 8.6982e-01	 9.3702e-01	
 8.6726e-01	 9.3832e-01	
 8.6224e-01	 9.3348e-01	
 8.6166e-01	 9.3700e-01	
 8.5784e-01	 9.3674e-01	
 8.5738e-01	 9.3448e-01	
 8.5226e-01	 9.3324e-01	
 8.5136e-01	 9.3392e-01	
 8.4704e-01	 9.3496e-01	
 8.4232e-01	 9.3232e-01	
 8.4416e-01	 9.3316e-01	
 8.3992e-01	 9.3230e-01	
 8.3594e-01	 9.3208e-01	
 8.3478e-01	 9.3132e-01	
 8.2806e-01	 9.3028e-01	
 8.2376e-01	 9.2988e-01	
 8.2482e-01	 9.2858e-01	
 8.2062e-01	 9.3090e-01	
 8.1734e-01	 9.2806e-01	
 8.1516e-01	 9.3042e-01	
 8.1300e-01	 9.3584e-01	
 8.0894e-01	 9.2862e-01	
 8.0512e-01	 9.3044e-01	
 8.0038e-01	 9.2766e-01	
 7.9718e-01	 9.3062e-01	
 7.9612e-01	 9.3052e-01	
 7.9030e-01	 9.2956e-01	
 7.8824e-01	 9.2944e-01	
 7.8306e-01	 9.3178e-01	
 7.8598e-01	 9.2794e-01	
 7.7800e-01	 9.2700e-01	
 7.7530e-01	 9.2666e-01	
 7.6990e-01	 9.2852e-01	
 7.6506e-01	 9.2560e-01	
 7.6258e-01	 9.2678e-01	
 7.5858e-01	 9.2458e-01	
 7.5742e-01	 9.2424e-01	
 7.4868e-01	 9.2520e-01	
 7.4498e-01	 9.2622e-01	
 7.4234e-01	 9.2584e-01	
 7.3778e-01	 9.2370e-01	
 7.3062e-01	 9.2298e-01	
 7.3134e-01	 9.2750e-01	
 7.2416e-01	 9.2646e-01	
 7.1932e-01	 9.2826e-01	
 7.1962e-01	 9.2530e-01	
 7.1504e-01	 9.2622e-01	
 7.0958e-01	 9.2426e-01	
 7.1034e-01	 9.3076e-01	
 7.0556e-01	 9.2502e-01	
 6.9492e-01	 9.2500e-01	
 6.9374e-01	 9.2460e-01	
 6.8644e-01	 9.2628e-01	
 6.8630e-01	 9.2492e-01	
 6.8322e-01	 9.2472e-01	
 6.8272e-01	 9.2800e-01	
 6.7420e-01	 9.2576e-01	
 6.7036e-01	 9.2466e-01	
 6.6526e-01	 9.2524e-01	
 6.6188e-01	 9.2764e-01	
 6.5698e-01	 9.2708e-01	
 6.5512e-01	 9.2644e-01	
 6.4804e-01	 9.2828e-01	
 6.4764e-01	 9.2606e-01	
 6.3808e-01	 9.2942e-01	
 6.3836e-01	 9.2488e-01	
 6.3518e-01	 9.2674e-01	
 6.3224e-01	 9.2332e-01	
 6.2800e-01	 9.2636e-01	
 6.2556e-01	 9.2354e-01	
 6.1820e-01	 9.2618e-01	
 6.2276e-01	 9.2958e-01	
 6.1516e-01	 9.2552e-01	
 6.1266e-01	 9.2658e-01	
 6.0842e-01	 9.2660e-01	


==> results/EMD_CE_0_E1.dat <==
Training Top1 Error	Validation Top1 Error	
 9.9920e-01	 9.9892e-01	
 9.9822e-01	 9.9840e-01	
 9.9796e-01	 9.9850e-01	
 9.9770e-01	 9.9822e-01	
 9.9774e-01	 9.9716e-01	
 9.9662e-01	 9.9702e-01	
 9.9684e-01	 9.9728e-01	
 9.9650e-01	 9.9576e-01	
 9.9480e-01	 9.9532e-01	
 9.9400e-01	 9.9286e-01	
 9.9182e-01	 9.9238e-01	
 9.9218e-01	 9.9182e-01	
 9.8958e-01	 9.8992e-01	
 9.8780e-01	 9.8764e-01	
 9.8496e-01	 9.8356e-01	
 9.8266e-01	 9.8434e-01	
 9.8230e-01	 9.7912e-01	
 9.7516e-01	 9.8248e-01	
 9.7302e-01	 9.7390e-01	
 9.6940e-01	 9.7218e-01	
 9.6726e-01	 9.7760e-01	
 9.6110e-01	 9.6418e-01	
 9.5880e-01	 9.6218e-01	
 9.4930e-01	 9.6126e-01	
 9.5254e-01	 9.6230e-01	
 9.4020e-01	 9.5918e-01	
 9.3854e-01	 9.4910e-01	
 9.2942e-01	 9.4912e-01	
 9.2194e-01	 9.4758e-01	
 9.1874e-01	 9.3534e-01	
 9.1222e-01	 9.3770e-01	
 9.0330e-01	 9.3646e-01	
 8.9660e-01	 9.3112e-01	
 8.8948e-01	 9.2828e-01	
 8.7824e-01	 9.3264e-01	
 8.7234e-01	 9.3536e-01	
 8.5924e-01	 9.3122e-01	
 8.5808e-01	 9.2312e-01	
 8.4080e-01	 9.3044e-01	
 8.2710e-01	 9.3448e-01	
 8.2150e-01	 9.2578e-01	
 8.0196e-01	 9.2252e-01	
 7.8874e-01	 9.2356e-01	
 7.6716e-01	 9.2256e-01	
 7.5520e-01	 9.2672e-01	
 7.4748e-01	 9.2120e-01	
 7.2286e-01	 9.1806e-01	
 7.0608e-01	 9.2100e-01	
 6.9096e-01	 9.2382e-01	
 6.7248e-01	 9.1964e-01	
 6.5836e-01	 9.1898e-01	
 6.3850e-01	 9.2396e-01	
 6.0578e-01	 9.2348e-01	
 6.0030e-01	 9.2096e-01	
 5.7544e-01	 9.2096e-01	
 5.5814e-01	 9.2302e-01	
 5.4172e-01	 9.2354e-01	
 5.3744e-01	 9.2414e-01	
 5.0160e-01	 9.2018e-01	
 4.6636e-01	 9.2098e-01	
 4.9114e-01	 9.2096e-01	
 4.9500e-01	 9.2786e-01	
 4.5404e-01	 9.2094e-01	
 4.2946e-01	 9.2598e-01	
 4.7076e-01	 9.2466e-01	
 4.3110e-01	 9.2840e-01	
 4.2168e-01	 9.2548e-01	
 3.8936e-01	 9.2510e-01	
 4.0574e-01	 9.2718e-01	
 3.7280e-01	 9.2660e-01	
 3.5774e-01	 9.2112e-01	
 3.5326e-01	 9.2762e-01	
 3.2324e-01	 9.2260e-01	
 3.2030e-01	 9.2442e-01	
 3.0522e-01	 9.2508e-01	
 3.2676e-01	 9.2530e-01	
 2.9346e-01	 9.2146e-01	
 2.9256e-01	 9.3084e-01	
 2.9914e-01	 9.2776e-01	
 3.2906e-01	 9.2670e-01	
 3.1800e-01	 9.2844e-01	
 2.8750e-01	 9.2772e-01	
 2.7074e-01	 9.2188e-01	
 2.6768e-01	 9.2516e-01	
 2.6096e-01	 9.2572e-01	
 2.4994e-01	 9.2222e-01	
 2.3072e-01	 9.2740e-01	
 2.6018e-01	 9.2450e-01	
 2.3794e-01	 9.2476e-01	
 2.3948e-01	 9.2556e-01	
 2.2628e-01	 9.2210e-01	
 2.0702e-01	 9.2396e-01	
 2.0790e-01	 9.2128e-01	
 1.9698e-01	 9.2270e-01	
 2.0568e-01	 9.2716e-01	
 2.2616e-01	 9.2528e-01	
 2.2638e-01	 9.3140e-01	
 2.1660e-01	 9.2380e-01	
 2.1582e-01	 9.2664e-01	
 2.0698e-01	 9.2124e-01	
 1.8210e-01	 9.2790e-01	
 2.0426e-01	 9.2278e-01	
 1.8244e-01	 9.2348e-01	
 1.7334e-01	 9.2802e-01	
 2.0974e-01	 9.2692e-01	
 2.0920e-01	 9.2576e-01	
 1.8422e-01	 9.2448e-01	
 1.5412e-01	 9.2402e-01	
 1.6358e-01	 9.2440e-01	
 1.7134e-01	 9.2478e-01	
 1.8072e-01	 9.2586e-01	
 1.6226e-01	 9.2492e-01	
 1.5124e-01	 9.2566e-01	
 1.6158e-01	 9.2806e-01	
 1.7354e-01	 9.2612e-01	
 1.8508e-01	 9.2672e-01	
 1.5896e-01	 9.2640e-01	
 1.6364e-01	 9.2258e-01	
 1.5362e-01	 9.2858e-01	
 1.4048e-01	 9.1910e-01	
 1.5114e-01	 9.2818e-01	
 1.6116e-01	 9.2450e-01	
 1.5184e-01	 9.2336e-01	
 1.5046e-01	 9.2780e-01	
 1.6778e-01	 9.2628e-01	
 1.4746e-01	 9.2356e-01	
 1.2544e-01	 9.1962e-01	
 1.3780e-01	 9.2332e-01	
 1.4718e-01	 9.2446e-01	
 1.2774e-01	 9.2470e-01	
 1.3266e-01	 9.2338e-01	
 1.2372e-01	 9.2028e-01	
 1.2160e-01	 9.2296e-01	
 1.3580e-01	 9.2670e-01	
 1.4758e-01	 9.2630e-01	
 1.3348e-01	 9.2650e-01	
 1.3244e-01	 9.2406e-01	
 1.3948e-01	 9.2574e-01	
 1.5328e-01	 9.2584e-01	
 1.4542e-01	 9.2940e-01	
 1.3942e-01	 9.2534e-01	
 1.2598e-01	 9.2152e-01	
 1.2734e-01	 9.2394e-01	
 1.2978e-01	 9.2196e-01	
 1.1594e-01	 9.2472e-01	
 1.3400e-01	 9.2480e-01	
 1.3942e-01	 9.2168e-01	
 1.5778e-01	 9.2588e-01	
 1.4346e-01	 9.2754e-01	
 1.5476e-01	 9.2380e-01	
 1.2416e-01	 9.2558e-01	
 1.1620e-01	 9.2516e-01	
 1.0966e-01	 9.2042e-01	
 9.5000e-02	 9.2234e-01	
 1.1540e-01	 9.2450e-01	
 1.1624e-01	 9.2468e-01	
 1.0986e-01	 9.2058e-01	
 1.0880e-01	 9.2280e-01	
 9.9280e-02	 9.2342e-01	
 1.1394e-01	 9.2304e-01	
 1.0724e-01	 9.2098e-01	
 1.2790e-01	 9.2768e-01	
 1.2964e-01	 9.2330e-01	
 1.2008e-01	 9.2318e-01	
 1.2764e-01	 9.2276e-01	
 1.2028e-01	 9.2126e-01	
 1.0504e-01	 9.2214e-01	
 9.9480e-02	 9.2098e-01	
 1.0984e-01	 9.2564e-01	
 1.2184e-01	 9.2666e-01	
 1.2386e-01	 9.2092e-01	
 9.7360e-02	 9.2104e-01	
 9.5620e-02	 9.2082e-01	
 1.1352e-01	 9.2184e-01	
 1.2052e-01	 9.2134e-01	
 1.1120e-01	 9.2154e-01	
 9.4660e-02	 9.2066e-01	
 1.1184e-01	 9.2656e-01	
 1.1970e-01	 9.2228e-01	
 9.7060e-02	 9.2228e-01	
 9.3800e-02	 9.1736e-01	
 9.2880e-02	 9.2248e-01	
 1.0390e-01	 9.2308e-01	
 1.0314e-01	 9.2674e-01	
 1.1134e-01	 9.2254e-01	
 1.0076e-01	 9.2100e-01	
 8.4660e-02	 9.2358e-01	
 1.1694e-01	 9.2486e-01	
 1.0090e-01	 9.1852e-01	
 1.0640e-01	 9.2408e-01	
 1.0674e-01	 9.2116e-01	
 8.8300e-02	 9.2188e-01	
 9.4280e-02	 9.1780e-01	
 8.7040e-02	 9.1892e-01	
 7.7540e-02	 9.2326e-01	
 7.9140e-02	 9.2202e-01	
 8.0020e-02	 9.2162e-01	
 8.9000e-02	 9.2162e-01	
 9.9740e-02	 9.2226e-01	


==> results/EMD_CE_0_E5.dat <==
Validation Top5 Error	Training Top5 Error	
 9.9450e-01	 9.9526e-01	
 9.9164e-01	 9.9148e-01	
 9.9020e-01	 9.9038e-01	
 9.8996e-01	 9.8960e-01	
 9.8772e-01	 9.8796e-01	
 9.8796e-01	 9.8582e-01	
 9.8514e-01	 9.8502e-01	
 9.8174e-01	 9.8288e-01	
 9.7592e-01	 9.7724e-01	
 9.7180e-01	 9.7416e-01	
 9.6698e-01	 9.6694e-01	
 9.6508e-01	 9.6588e-01	
 9.5706e-01	 9.5802e-01	
 9.5118e-01	 9.4990e-01	
 9.3780e-01	 9.4256e-01	
 9.3782e-01	 9.3214e-01	
 9.2498e-01	 9.3022e-01	
 9.3604e-01	 9.1304e-01	
 9.0518e-01	 9.0530e-01	
 9.0036e-01	 8.9550e-01	
 9.1850e-01	 8.9054e-01	
 8.8500e-01	 8.7360e-01	
 8.7724e-01	 8.6830e-01	
 8.7256e-01	 8.4576e-01	
 8.7836e-01	 8.4846e-01	
 8.7168e-01	 8.2618e-01	
 8.4774e-01	 8.1600e-01	
 8.4616e-01	 8.0034e-01	
 8.4360e-01	 7.8458e-01	
 8.1772e-01	 7.7932e-01	
 8.2186e-01	 7.6544e-01	
 8.1946e-01	 7.4464e-01	
 8.0868e-01	 7.3276e-01	
 8.0530e-01	 7.1738e-01	
 8.1280e-01	 6.9866e-01	
 8.2270e-01	 6.8656e-01	
 8.1202e-01	 6.6926e-01	
 7.9570e-01	 6.6130e-01	
 8.0912e-01	 6.3882e-01	
 8.1992e-01	 6.1516e-01	
 8.0076e-01	 6.0428e-01	
 7.9822e-01	 5.7810e-01	
 8.0624e-01	 5.5426e-01	
 8.0418e-01	 5.3520e-01	
 8.0794e-01	 5.1590e-01	
 8.0126e-01	 5.0542e-01	
 7.9528e-01	 4.7750e-01	
 7.9736e-01	 4.5698e-01	
 8.0436e-01	 4.3806e-01	
 8.0288e-01	 4.1778e-01	
 7.9730e-01	 4.0516e-01	
 8.0942e-01	 3.8538e-01	
 8.0278e-01	 3.6044e-01	
 8.0132e-01	 3.4780e-01	
 8.0206e-01	 3.2544e-01	
 8.0648e-01	 3.0986e-01	
 8.0786e-01	 2.9262e-01	
 8.1026e-01	 2.8818e-01	
 8.0536e-01	 2.6164e-01	
 8.0870e-01	 2.3264e-01	
 8.0848e-01	 2.4538e-01	
 8.2074e-01	 2.5036e-01	
 8.0878e-01	 2.2202e-01	
 8.2014e-01	 2.0142e-01	
 8.1492e-01	 2.3184e-01	
 8.2212e-01	 2.0094e-01	
 8.1746e-01	 1.9286e-01	
 8.1608e-01	 1.7234e-01	
 8.1950e-01	 1.8146e-01	
 8.1898e-01	 1.6012e-01	
 8.1236e-01	 1.4792e-01	
 8.2506e-01	 1.4340e-01	
 8.1736e-01	 1.2714e-01	
 8.1716e-01	 1.2428e-01	
 8.1802e-01	 1.1206e-01	
 8.1782e-01	 1.2386e-01	
 8.1208e-01	 1.0822e-01	
 8.3366e-01	 1.0406e-01	
 8.2682e-01	 1.0564e-01	
 8.2246e-01	 1.2128e-01	
 8.2584e-01	 1.1768e-01	
 8.2712e-01	 1.0180e-01	
 8.1650e-01	 8.9840e-02	
 8.2400e-01	 9.0280e-02	
 8.2382e-01	 8.6040e-02	
 8.1608e-01	 8.0880e-02	
 8.2862e-01	 7.1220e-02	
 8.1756e-01	 8.4780e-02	
 8.2068e-01	 7.3820e-02	
 8.2274e-01	 7.2300e-02	
 8.1718e-01	 6.5160e-02	
 8.2226e-01	 5.9560e-02	
 8.1692e-01	 5.9160e-02	
 8.1980e-01	 5.5300e-02	
 8.2876e-01	 5.7580e-02	
 8.2206e-01	 6.5140e-02	
 8.3168e-01	 6.5660e-02	
 8.2252e-01	 6.1620e-02	
 8.2468e-01	 6.0260e-02	
 8.1856e-01	 5.6720e-02	
 8.2630e-01	 4.8740e-02	
 8.1798e-01	 5.3740e-02	
 8.2018e-01	 4.7660e-02	
 8.2906e-01	 4.4540e-02	
 8.2756e-01	 5.6520e-02	
 8.2360e-01	 5.7300e-02	
 8.1962e-01	 4.9480e-02	
 8.1748e-01	 3.7440e-02	
 8.2006e-01	 3.8960e-02	
 8.1884e-01	 4.0520e-02	
 8.2722e-01	 4.5460e-02	
 8.2656e-01	 4.0020e-02	
 8.2632e-01	 3.6720e-02	
 8.3376e-01	 3.8540e-02	
 8.2592e-01	 4.4600e-02	
 8.2668e-01	 4.5480e-02	
 8.2386e-01	 3.6680e-02	
 8.2114e-01	 3.8880e-02	
 8.2942e-01	 3.5500e-02	
 8.1762e-01	 3.2420e-02	
 8.2908e-01	 3.4340e-02	
 8.2176e-01	 3.8620e-02	
 8.2544e-01	 3.5880e-02	
 8.2956e-01	 3.3520e-02	
 8.2572e-01	 3.9520e-02	
 8.2006e-01	 3.3420e-02	
 8.1798e-01	 2.7380e-02	
 8.2330e-01	 3.0040e-02	
 8.2560e-01	 3.1080e-02	
 8.2318e-01	 2.7560e-02	
 8.2186e-01	 2.7500e-02	
 8.1868e-01	 2.4460e-02	
 8.1992e-01	 2.4720e-02	
 8.2584e-01	 2.6160e-02	
 8.2800e-01	 3.1360e-02	
 8.2808e-01	 2.8280e-02	
 8.2480e-01	 2.6600e-02	
 8.2612e-01	 2.9400e-02	
 8.2490e-01	 3.4340e-02	
 8.3358e-01	 3.2520e-02	
 8.2546e-01	 3.0740e-02	
 8.1864e-01	 2.5940e-02	
 8.2826e-01	 2.5720e-02	
 8.2000e-01	 2.6540e-02	
 8.2452e-01	 2.2560e-02	
 8.2584e-01	 2.7640e-02	
 8.2140e-01	 2.9720e-02	
 8.2756e-01	 3.4480e-02	
 8.2918e-01	 3.0280e-02	
 8.2556e-01	 3.4520e-02	
 8.2770e-01	 2.5080e-02	
 8.2550e-01	 2.2700e-02	
 8.1970e-01	 2.0880e-02	
 8.2332e-01	 1.7400e-02	
 8.2696e-01	 2.1980e-02	
 8.2292e-01	 2.3420e-02	
 8.2022e-01	 2.0360e-02	
 8.2440e-01	 2.0080e-02	
 8.2268e-01	 1.8640e-02	
 8.2386e-01	 2.1920e-02	
 8.1896e-01	 1.8780e-02	
 8.3322e-01	 2.7420e-02	
 8.2304e-01	 2.6640e-02	
 8.2758e-01	 2.3260e-02	
 8.2508e-01	 2.6320e-02	
 8.2046e-01	 2.3960e-02	
 8.2504e-01	 1.9480e-02	
 8.1990e-01	 1.7620e-02	
 8.2848e-01	 2.0820e-02	
 8.2774e-01	 2.4060e-02	
 8.1950e-01	 2.5620e-02	
 8.1968e-01	 1.7500e-02	
 8.2268e-01	 1.7140e-02	
 8.1928e-01	 2.1340e-02	
 8.1804e-01	 2.3260e-02	
 8.2276e-01	 2.1500e-02	
 8.2062e-01	 1.6580e-02	
 8.2968e-01	 2.0160e-02	
 8.2278e-01	 2.3800e-02	
 8.2158e-01	 1.6200e-02	
 8.1594e-01	 1.6600e-02	
 8.2318e-01	 1.5940e-02	
 8.2152e-01	 1.8980e-02	
 8.3022e-01	 1.8320e-02	
 8.2608e-01	 2.1480e-02	
 8.1868e-01	 1.7360e-02	
 8.2476e-01	 1.4800e-02	
 8.2636e-01	 2.1460e-02	
 8.1816e-01	 1.7280e-02	
 8.2574e-01	 1.9580e-02	
 8.2070e-01	 1.8960e-02	
 8.2240e-01	 1.5200e-02	
 8.1948e-01	 1.6220e-02	
 8.1784e-01	 1.4060e-02	
 8.2482e-01	 1.1540e-02	
 8.2308e-01	 1.2880e-02	
 8.2250e-01	 1.3120e-02	
 8.2156e-01	 1.5140e-02	
 8.2404e-01	 1.8480e-02	


==> results/SD_CE_0_E1.dat <==
Training Top1 Error	Validation Top1 Error	
 9.9902e-01	 9.9900e-01	
 9.9904e-01	 9.9900e-01	
 9.9884e-01	 9.9900e-01	
 9.9876e-01	 9.9900e-01	
 9.9898e-01	 9.9900e-01	
 9.9910e-01	 9.9900e-01	
 9.9898e-01	 9.9900e-01	
 9.9882e-01	 9.9900e-01	
 9.9870e-01	 9.9882e-01	
 9.9880e-01	 9.9858e-01	
 9.9872e-01	 9.9900e-01	
 9.9888e-01	 9.9844e-01	
 9.9880e-01	 9.9900e-01	
 9.9862e-01	 9.9874e-01	
 9.9848e-01	 9.9776e-01	
 9.9834e-01	 9.9880e-01	
 9.9824e-01	 9.9826e-01	
 9.9816e-01	 9.9808e-01	
 9.9834e-01	 9.9796e-01	
 9.9786e-01	 9.9832e-01	
 9.9842e-01	 9.9824e-01	
 9.9774e-01	 9.9792e-01	
 9.9778e-01	 9.9794e-01	
 9.9812e-01	 9.9772e-01	
 9.9824e-01	 9.9866e-01	
 9.9746e-01	 9.9694e-01	
 9.9728e-01	 9.9774e-01	
 9.9704e-01	 9.9688e-01	
 9.9688e-01	 9.9648e-01	
 9.9702e-01	 9.9674e-01	
 9.9684e-01	 9.9734e-01	
 9.9664e-01	 9.9644e-01	
 9.9702e-01	 9.9662e-01	
 9.9572e-01	 9.9550e-01	
 9.9590e-01	 9.9498e-01	
 9.9592e-01	 9.9682e-01	
 9.9514e-01	 9.9492e-01	
 9.9418e-01	 9.9496e-01	
 9.9440e-01	 9.9624e-01	
 9.9422e-01	 9.9530e-01	
 9.9456e-01	 9.9444e-01	
 9.9278e-01	 9.9168e-01	
 9.9240e-01	 9.9630e-01	
 9.9198e-01	 9.9032e-01	
 9.9136e-01	 9.9550e-01	
 9.9154e-01	 9.9152e-01	
 9.9068e-01	 9.9018e-01	
 9.8918e-01	 9.8710e-01	
 9.8894e-01	 9.8980e-01	
 9.8710e-01	 9.8728e-01	
 9.8720e-01	 9.8778e-01	
 9.8864e-01	 9.9070e-01	
 9.8368e-01	 9.8374e-01	
 9.8566e-01	 9.8314e-01	
 9.8260e-01	 9.8568e-01	
 9.8022e-01	 9.8308e-01	
 9.7944e-01	 9.8118e-01	
 9.8040e-01	 9.7784e-01	
 9.7700e-01	 9.7624e-01	
 9.7006e-01	 9.7474e-01	
 9.7918e-01	 9.7758e-01	
 9.7626e-01	 9.8166e-01	
 9.7236e-01	 9.7838e-01	
 9.6702e-01	 9.7470e-01	
 9.7252e-01	 9.7174e-01	
 9.6586e-01	 9.7392e-01	
 9.6684e-01	 9.6868e-01	
 9.6340e-01	 9.6574e-01	
 9.6532e-01	 9.6434e-01	
 9.5532e-01	 9.6374e-01	
 9.5626e-01	 9.5560e-01	
 9.5422e-01	 9.6176e-01	
 9.4450e-01	 9.5100e-01	
 9.4460e-01	 9.5794e-01	
 9.4506e-01	 9.5194e-01	
 9.4392e-01	 9.5040e-01	
 9.3448e-01	 9.5068e-01	
 9.3386e-01	 9.5022e-01	
 9.3304e-01	 9.4454e-01	
 9.3586e-01	 9.4628e-01	
 9.2608e-01	 9.4900e-01	
 9.2416e-01	 9.3964e-01	
 9.1820e-01	 9.4622e-01	
 9.1448e-01	 9.4022e-01	
 9.0662e-01	 9.3968e-01	
 9.0616e-01	 9.3718e-01	
 8.9892e-01	 9.2888e-01	
 8.9976e-01	 9.3196e-01	
 8.9528e-01	 9.2204e-01	
 8.8672e-01	 9.2228e-01	
 8.8228e-01	 9.3130e-01	
 8.8578e-01	 9.3194e-01	
 8.7078e-01	 9.1924e-01	
 8.6174e-01	 9.1874e-01	
 8.5884e-01	 9.4258e-01	
 8.6232e-01	 9.2512e-01	
 8.5382e-01	 9.1276e-01	
 8.4558e-01	 9.0726e-01	
 8.3524e-01	 9.1728e-01	
 8.3060e-01	 9.0718e-01	
 8.3246e-01	 9.1588e-01	
 8.1110e-01	 9.2372e-01	
 8.1156e-01	 9.0582e-01	
 7.9916e-01	 9.1636e-01	
 7.7648e-01	 9.0866e-01	
 7.7188e-01	 9.1040e-01	
 7.7480e-01	 9.0368e-01	
 7.5666e-01	 9.0304e-01	
 7.4222e-01	 9.0556e-01	
 7.1834e-01	 9.0794e-01	
 7.0482e-01	 9.0506e-01	
 6.9620e-01	 9.0706e-01	
 6.8142e-01	 9.0866e-01	
 6.5416e-01	 9.0376e-01	
 6.4058e-01	 9.1252e-01	
 6.2596e-01	 9.0428e-01	
 6.1798e-01	 9.0666e-01	
 5.9502e-01	 9.0770e-01	
 5.7032e-01	 9.0780e-01	
 5.5342e-01	 9.1430e-01	
 5.3882e-01	 9.1250e-01	
 5.2614e-01	 9.1224e-01	
 5.0446e-01	 9.0760e-01	
 4.8248e-01	 9.1246e-01	
 4.6372e-01	 9.0870e-01	
 4.4434e-01	 9.0592e-01	
 4.3086e-01	 9.1548e-01	
 4.2272e-01	 9.0600e-01	
 4.0300e-01	 9.1068e-01	
 3.7852e-01	 9.1086e-01	
 3.7100e-01	 9.0806e-01	
 3.5794e-01	 9.1598e-01	
 3.5210e-01	 9.1176e-01	
 3.4928e-01	 9.1254e-01	
 3.2416e-01	 9.1274e-01	
 3.1722e-01	 9.1422e-01	
 3.1492e-01	 9.1436e-01	
 2.9818e-01	 9.1718e-01	
 2.9838e-01	 9.1736e-01	
 2.7680e-01	 9.1568e-01	
 2.7304e-01	 9.1386e-01	
 2.5724e-01	 9.1516e-01	
 2.5836e-01	 9.1482e-01	
 2.4858e-01	 9.0910e-01	
 2.4626e-01	 9.1740e-01	
 2.4290e-01	 9.1906e-01	
 2.3810e-01	 9.1514e-01	
 2.4368e-01	 9.1638e-01	
 2.2908e-01	 9.1432e-01	
 2.3552e-01	 9.1970e-01	
 2.2156e-01	 9.1558e-01	
 2.1040e-01	 9.1630e-01	
 2.0306e-01	 9.1382e-01	
 1.9904e-01	 9.2070e-01	
 2.1980e-01	 9.1400e-01	
 2.0232e-01	 9.1904e-01	
 1.9826e-01	 9.1856e-01	
 1.8760e-01	 9.1834e-01	
 1.8768e-01	 9.2144e-01	
 2.0062e-01	 9.1810e-01	
 1.9190e-01	 9.1704e-01	
 1.9920e-01	 9.2198e-01	
 1.9198e-01	 9.1632e-01	
 1.8220e-01	 9.1836e-01	
 1.8972e-01	 9.1900e-01	
 1.8308e-01	 9.1528e-01	
 1.6384e-01	 9.1356e-01	
 1.4568e-01	 9.1466e-01	
 1.5942e-01	 9.2038e-01	
 1.6646e-01	 9.1654e-01	
 1.5796e-01	 9.1440e-01	
 1.4522e-01	 9.1378e-01	
 1.4802e-01	 9.2054e-01	
 1.6332e-01	 9.1658e-01	
 1.5226e-01	 9.1846e-01	
 1.4246e-01	 9.1836e-01	
 1.2948e-01	 9.1956e-01	
 1.6396e-01	 9.1922e-01	
 1.5408e-01	 9.1704e-01	
 1.3614e-01	 9.1634e-01	
 1.2648e-01	 9.1550e-01	
 1.3492e-01	 9.1616e-01	
 1.4890e-01	 9.1836e-01	
 1.4268e-01	 9.1958e-01	
 1.4378e-01	 9.1978e-01	
 1.3352e-01	 9.1436e-01	
 1.1950e-01	 9.1960e-01	
 1.4950e-01	 9.1688e-01	
 1.2920e-01	 9.1488e-01	
 1.3318e-01	 9.2028e-01	
 1.3260e-01	 9.1678e-01	
 1.2692e-01	 9.1752e-01	
 1.1666e-01	 9.1510e-01	
 1.1726e-01	 9.1430e-01	
 1.0742e-01	 9.1744e-01	
 1.0358e-01	 9.1816e-01	
 1.1846e-01	 9.1998e-01	
 1.1868e-01	 9.1756e-01	
 1.3404e-01	 9.1728e-01	


==> results/SD_CE_0_E5.dat <==
Validation Top5 Error	Training Top5 Error	
 9.9500e-01	 9.9510e-01	
 9.9500e-01	 9.9454e-01	
 9.9500e-01	 9.9456e-01	
 9.9500e-01	 9.9430e-01	
 9.9500e-01	 9.9450e-01	
 9.9500e-01	 9.9432e-01	
 9.9500e-01	 9.9462e-01	
 9.9526e-01	 9.9446e-01	
 9.9500e-01	 9.9454e-01	
 9.9500e-01	 9.9422e-01	
 9.9432e-01	 9.9462e-01	
 9.9520e-01	 9.9446e-01	
 9.9468e-01	 9.9444e-01	
 9.9366e-01	 9.9402e-01	
 9.9166e-01	 9.9302e-01	
 9.9342e-01	 9.9184e-01	
 9.9290e-01	 9.9276e-01	
 9.9250e-01	 9.9148e-01	
 9.9108e-01	 9.9216e-01	
 9.9282e-01	 9.9150e-01	
 9.9158e-01	 9.9162e-01	
 9.8988e-01	 9.9094e-01	
 9.9122e-01	 9.9116e-01	
 9.9028e-01	 9.9086e-01	
 9.9348e-01	 9.9202e-01	
 9.8900e-01	 9.8940e-01	
 9.8982e-01	 9.8900e-01	
 9.8772e-01	 9.8702e-01	
 9.8586e-01	 9.8636e-01	
 9.8436e-01	 9.8664e-01	
 9.8656e-01	 9.8706e-01	
 9.8532e-01	 9.8642e-01	
 9.8482e-01	 9.8458e-01	
 9.7916e-01	 9.8230e-01	
 9.7584e-01	 9.8254e-01	
 9.8344e-01	 9.8044e-01	
 9.7352e-01	 9.7998e-01	
 9.7726e-01	 9.7604e-01	
 9.8284e-01	 9.7502e-01	
 9.8002e-01	 9.7450e-01	
 9.7522e-01	 9.7580e-01	
 9.6770e-01	 9.7116e-01	
 9.8062e-01	 9.6986e-01	
 9.5826e-01	 9.6646e-01	
 9.8532e-01	 9.6358e-01	
 9.6478e-01	 9.6824e-01	
 9.6064e-01	 9.6210e-01	
 9.5564e-01	 9.5926e-01	
 9.5920e-01	 9.5760e-01	
 9.5402e-01	 9.5098e-01	
 9.5580e-01	 9.5148e-01	
 9.6058e-01	 9.5768e-01	
 9.3654e-01	 9.3808e-01	
 9.3610e-01	 9.4510e-01	
 9.4724e-01	 9.3788e-01	
 9.4206e-01	 9.3140e-01	
 9.3310e-01	 9.2722e-01	
 9.1928e-01	 9.3328e-01	
 9.1608e-01	 9.1988e-01	
 9.1072e-01	 8.9976e-01	
 9.2370e-01	 9.3062e-01	
 9.3826e-01	 9.2524e-01	
 9.2442e-01	 9.0668e-01	
 9.1404e-01	 8.9396e-01	
 9.1340e-01	 9.1576e-01	
 9.1604e-01	 8.9238e-01	
 8.9956e-01	 8.9704e-01	
 8.9000e-01	 8.8722e-01	
 8.9080e-01	 8.9406e-01	
 8.8698e-01	 8.6790e-01	
 8.6484e-01	 8.6870e-01	
 8.8284e-01	 8.6712e-01	
 8.5618e-01	 8.3578e-01	
 8.7432e-01	 8.3852e-01	
 8.5978e-01	 8.4242e-01	
 8.5368e-01	 8.4138e-01	
 8.5264e-01	 8.2348e-01	
 8.6100e-01	 8.2028e-01	
 8.4382e-01	 8.1616e-01	
 8.4854e-01	 8.3196e-01	
 8.5542e-01	 8.0772e-01	
 8.3110e-01	 7.9780e-01	
 8.4982e-01	 7.9004e-01	
 8.4130e-01	 7.8092e-01	
 8.3414e-01	 7.6238e-01	
 8.3064e-01	 7.6738e-01	
 8.1422e-01	 7.5212e-01	
 8.1862e-01	 7.5818e-01	
 7.9870e-01	 7.4208e-01	
 7.9286e-01	 7.2666e-01	
 8.1636e-01	 7.2206e-01	
 8.2524e-01	 7.2196e-01	
 7.8784e-01	 6.9724e-01	
 7.8972e-01	 6.8570e-01	
 8.5580e-01	 6.7802e-01	
 8.0614e-01	 6.9476e-01	
 7.8646e-01	 6.8456e-01	
 7.7554e-01	 6.6244e-01	
 7.9532e-01	 6.4626e-01	
 7.6814e-01	 6.4854e-01	
 7.9158e-01	 6.3980e-01	
 8.0038e-01	 6.1440e-01	
 7.7216e-01	 6.1054e-01	
 8.0430e-01	 5.9598e-01	
 7.8012e-01	 5.6820e-01	
 7.8470e-01	 5.6534e-01	
 7.7178e-01	 5.6348e-01	
 7.6878e-01	 5.2928e-01	
 7.7764e-01	 5.1788e-01	
 7.8814e-01	 4.9352e-01	
 7.8150e-01	 4.7662e-01	
 7.9340e-01	 4.6446e-01	
 7.8738e-01	 4.4108e-01	
 7.8644e-01	 4.2356e-01	
 7.9756e-01	 4.0802e-01	
 7.8118e-01	 3.9632e-01	
 7.8542e-01	 3.8014e-01	
 7.9132e-01	 3.6324e-01	
 7.8888e-01	 3.3304e-01	
 8.0396e-01	 3.1386e-01	
 8.0182e-01	 3.1022e-01	
 7.9650e-01	 3.0138e-01	
 7.9416e-01	 2.7932e-01	
 8.0224e-01	 2.6678e-01	
 7.9402e-01	 2.5680e-01	
 7.8656e-01	 2.3498e-01	
 8.0556e-01	 2.1740e-01	
 7.8870e-01	 2.1144e-01	
 7.9638e-01	 1.9970e-01	
 8.0078e-01	 1.7788e-01	
 7.9440e-01	 1.7184e-01	
 8.1022e-01	 1.5900e-01	
 8.0020e-01	 1.5426e-01	
 8.0126e-01	 1.5284e-01	
 8.0840e-01	 1.4074e-01	
 8.0810e-01	 1.3250e-01	
 8.0892e-01	 1.3212e-01	
 8.1584e-01	 1.2368e-01	
 8.1700e-01	 1.2470e-01	
 8.1190e-01	 1.1158e-01	
 8.0324e-01	 1.0712e-01	
 8.0898e-01	 9.6660e-02	
 8.1008e-01	 9.8240e-02	
 7.9802e-01	 9.3000e-02	
 8.1808e-01	 8.8000e-02	
 8.2140e-01	 8.6260e-02	
 8.0958e-01	 8.6440e-02	
 8.1652e-01	 9.1800e-02	
 8.1204e-01	 8.0880e-02	
 8.2346e-01	 8.6720e-02	
 8.1598e-01	 7.3760e-02	
 8.1648e-01	 6.9740e-02	
 8.0710e-01	 6.5260e-02	
 8.1926e-01	 6.2160e-02	
 8.1302e-01	 6.9820e-02	
 8.1954e-01	 6.3360e-02	
 8.1754e-01	 6.1860e-02	
 8.1796e-01	 5.5780e-02	
 8.2270e-01	 5.5160e-02	
 8.1568e-01	 6.0600e-02	
 8.1466e-01	 5.7640e-02	
 8.2506e-01	 6.1460e-02	
 8.1368e-01	 5.9460e-02	
 8.1764e-01	 5.4720e-02	
 8.2330e-01	 5.7320e-02	
 8.0984e-01	 5.3160e-02	
 8.1106e-01	 4.6700e-02	
 8.1190e-01	 3.7800e-02	
 8.2164e-01	 4.3840e-02	
 8.1148e-01	 4.6160e-02	
 8.1036e-01	 4.3260e-02	
 8.0944e-01	 3.6980e-02	
 8.1980e-01	 3.7760e-02	
 8.1430e-01	 4.3880e-02	
 8.1896e-01	 4.0780e-02	
 8.1502e-01	 3.6380e-02	
 8.1952e-01	 3.1560e-02	
 8.2162e-01	 4.2620e-02	
 8.1714e-01	 3.9880e-02	
 8.1476e-01	 3.3600e-02	
 8.1344e-01	 2.9200e-02	
 8.1202e-01	 3.1800e-02	
 8.1590e-01	 3.7000e-02	
 8.1848e-01	 3.5360e-02	
 8.1946e-01	 3.5560e-02	
 8.0650e-01	 3.3640e-02	
 8.1842e-01	 2.7400e-02	
 8.1284e-01	 3.7380e-02	
 8.1252e-01	 2.9540e-02	
 8.2132e-01	 3.1100e-02	
 8.1220e-01	 3.0920e-02	
 8.1442e-01	 2.9600e-02	
 8.1202e-01	 2.5820e-02	
 8.0942e-01	 2.6040e-02	
 8.1416e-01	 2.2400e-02	
 8.1668e-01	 2.1300e-02	
 8.1950e-01	 2.4700e-02	
 8.1546e-01	 2.7220e-02	
 8.1226e-01	 3.0620e-02	

